Evolving Solar Wind Flow Properties of Magnetic Inversions Observed by Helios

In its first encounter at solar distances as close as r = 0.16AU, Parker Solar Probe (PSP) observed numerous local reversals, or inversions, in the heliospheric magnetic field (HMF), which were accompanied by large spikes in solar wind speed. Both solar and in situ mechanisms have been suggested to explain the existence of HMF inversions in general. Previous work using Helios 1, covering 0.3-1AU, observed inverted HMF to become more common with increasing r, suggesting that some heliospheric driving process creates or amplifies inversions. This study expands upon these findings, by analysing inversion-associated changes in plasma properties for the same large data set, facilitated by observations of 'strahl' electrons to identify the unperturbed magnetic polarity. We find that many inversions exhibit anti-correlated field and velocity perturbations, and are thus characteristically Alfv\'enic, but many also depart strongly from this relationship over an apparent continuum of properties. Inversions depart further from the 'ideal' Alfv\'enic case with increasing r, as more energy is partitioned in the field, rather than the plasma, component of the perturbation. This departure is greatest for inversions with larger density and magnetic field strength changes, and characteristic slow solar wind properties. We find no evidence that inversions which stray further from 'ideal' Alfv\'enicity have different generation processes from those which are more Alfv\'enic. Instead, different inversion properties could be imprinted based on transport or formation within different solar wind streams.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
